Acceleration of high energy protons in AGN relativistic jets

In this paper, we investigate the acceleration in relativistic jets of high-energy proton preaccelerated in the magnetosphere of a supermassive black hole. The proton reaches maximum energy when passing the total potential difference of $U$ between the jet axis and its periphery. This voltage is created by a rotating black hole and transmitted along magnetic field lines into the jet. It is shown that the trajectories of proton in the jet are divided into three groups: untrapped, trapped and not accelerated. Untrapped particles are not kept by poloidal and toroidal magnetic fields inside the jet, so they escape out the jet and their energy is equal to the maximum value, $eU$. Trapped protons are moving along the jet with oscillations in the radial direction. Their energy varies around the value of $0.74 eU$. In a strong magnetic field protons preaccelerated in the magnetosphere are pressed to the jet axis and practically are not accelerated in the jet. The work defines acceleration regimes for a range of the most well-known AGN objects with relativistic jets and for the microquasar SS433.

==> 00README.XXX.txt <==
nohypertex
